Monotonicity of Multi-Term Floating-Point Adders

In the literature on algorithms for performing the multi-term addition $s_n=\sum_{i=1}^n x_i$ using floating-point arithmetic it is often shown that a hardware unit that has single normalization and rounding improves precision, area, latency, and power consumption, compared with the use of standard add or fused multiply-add units. However, non-monotonicity can appear when computing sums with a subclass of multi-term addition units, which currently is not explored in the literature. We demonstrate that common techniques for performing multi-term addition with $n\geq 4$, without normalization of intermediate quantities, can result in non-monotonicity -- increasing one of the addends $x_i$ decreases the sum $s_n$. Summation is required in dot product and matrix multiplication operations, operations that have increasingly started appearing in the hardware of supercomputers, thus knowing where monotonicity is preserved can be of interest to the users of these machines. Our results suggest that non-monotonicity of summation, in some of the commercial hardware devices that implement a specific class of multi-term adders, is a feature that may have appeared unintentionally as a consequence of design choices that reduce circuit area and other metrics. To demonstrate our findings, we use formal proofs as well as a numerical simulation of non-monotonic multi-term adders in MATLAB.

==> experiments/data/compare_summation_algs_terms1024.dat <==
length fp16-inc-ord fp16-dec-ord fp16-multi-term-add 
1024.0000000000 0.0009138011 0.0010392014 0.0005509508 
2048.0000000000 0.0497481965 0.0564706274 0.0009688996 
3072.0000000000 0.0128405871 0.1638623219 0.0127685302 
4096.0000000000 0.0402915802 0.0213553282 0.0165391635 
5120.0000000000 0.1160417102 0.2087646077 0.0155919046 
6144.0000000000 0.2463716664 0.3409774435 0.1627066934 
7168.0000000000 0.3442677154 0.4376299335 0.2728730781 
8192.0000000000 0.4148296713 0.5092429020 0.3525265241 
9216.0000000000 0.4714500936 0.5642229435 0.4157012709 
10240.0000000000 0.5165318684 0.6073978059 0.4663063924 
16384.0000000000 0.6610716967 0.7550722777 0.6294989825 


==> experiments/data/compare_summation_algs_terms4.dat <==
length fp16-inc-ord fp16-dec-ord fp16-multi-term-add 
1024.0000000000 0.0009138011 0.0010392014 0.0025039533 
2048.0000000000 0.0497481965 0.0564706274 0.0019018794 
3072.0000000000 0.0128405871 0.1638623219 0.0108478464 
4096.0000000000 0.0402915802 0.0213553282 0.0150943141 
5120.0000000000 0.1160417102 0.2087646077 0.1879019558 
6144.0000000000 0.2463716664 0.3409774435 0.3062243009 
7168.0000000000 0.3442677154 0.4376299335 0.3947931511 
8192.0000000000 0.4148296713 0.5092429020 0.4589211293 
9216.0000000000 0.4714500936 0.5642229435 0.5101763750 
10240.0000000000 0.5165318684 0.6073978059 0.5514213212 
16384.0000000000 0.6610716967 0.7550722777 0.6825985473 


==> experiments/data/compare_summation_algs_terms512.dat <==
length fp16-inc-ord fp16-dec-ord fp16-multi-term-add 
1024.0000000000 0.0009138011 0.0010392014 0.0025039533 
2048.0000000000 0.0497481965 0.0564706274 0.0009449531 
3072.0000000000 0.0128405871 0.1638623219 0.0114880743 
4096.0000000000 0.0402915802 0.0213553282 0.0155759306 
5120.0000000000 0.1160417102 0.2087646077 0.0936336766 
6144.0000000000 0.2463716664 0.3409774435 0.2277079416 
7168.0000000000 0.3442677154 0.4376299335 0.3277920299 
8192.0000000000 0.4148296713 0.5092429020 0.4004520219 
9216.0000000000 0.4714500936 0.5642229435 0.4582576241 
10240.0000000000 0.5165318684 0.6073978059 0.5046464504 
16384.0000000000 0.6610716967 0.7550722777 0.6534177054 


==> experiments/data/compare_summation_algs_terms64.dat <==
length fp16-inc-ord fp16-dec-ord fp16-multi-term-add 
1024.0000000000 0.0009138011 0.0010392014 0.0025039533 
2048.0000000000 0.0497481965 0.0564706274 0.0028588058 
3072.0000000000 0.0128405871 0.1638623219 0.0102076184 
4096.0000000000 0.0402915802 0.0213553282 0.0146126976 
5120.0000000000 0.1160417102 0.2087646077 0.1755389028 
6144.0000000000 0.2463716664 0.3409774435 0.2959270735 
7168.0000000000 0.3442677154 0.4376299335 0.3860061188 
8192.0000000000 0.4148296713 0.5092429020 0.4512530496 
9216.0000000000 0.4714500936 0.5642229435 0.5033673585 
10240.0000000000 0.5165318684 0.6073978059 0.5452869119 
16384.0000000000 0.6610716967 0.7550722777 0.6787715517 


==> experiments/data/summation_values_p3emax3T16.dat <==
x1 sum sum-error sum-ieee754 sum-ieee754-error 
0.2500000000 4.0000000000 0.0000000000 2.0000000000 0.5000000000 
0.3125000000 4.0000000000 0.0153846154 2.0000000000 0.5076923077 
0.3750000000 4.0000000000 0.0303030303 2.0000000000 0.5151515152 
0.4375000000 4.0000000000 0.0447761194 2.0000000000 0.5223880597 
0.5000000000 4.0000000000 0.0588235294 2.0000000000 0.5294117647 
0.6250000000 4.0000000000 0.0857142857 2.0000000000 0.5428571429 
0.7500000000 4.0000000000 0.1111111111 2.0000000000 0.5555555556 
0.8750000000 5.0000000000 -0.0810810811 2.0000000000 0.5675675676 
1.0000000000 5.0000000000 -0.0526315789 2.0000000000 0.5789473684 
1.2500000000 5.0000000000 0.0000000000 2.0000000000 0.6000000000 
1.5000000000 5.0000000000 0.0476190476 2.0000000000 0.6190476190 
1.7500000000 6.0000000000 -0.0909090909 2.0000000000 0.6363636364 
2.0000000000 2.0000000000 0.6521739130 2.0000000000 0.6521739130 
2.5000000000 3.0000000000 0.5200000000 3.0000000000 0.5200000000 
3.0000000000 3.0000000000 0.5555555556 3.0000000000 0.5555555556 
3.5000000000 4.0000000000 0.4482758621 4.0000000000 0.4482758621 
4.0000000000 4.0000000000 0.4838709677 4.0000000000 0.4838709677 
5.0000000000 5.0000000000 0.4285714286 5.0000000000 0.4285714286 
6.0000000000 6.0000000000 0.3846153846 6.0000000000 0.3846153846 
7.0000000000 7.0000000000 0.3488372093 7.0000000000 0.3488372093 
8.0000000000 8.0000000000 0.3191489362 8.0000000000 0.3191489362 
10.0000000000 10.0000000000 0.2727272727 10.0000000000 0.2727272727 
12.0000000000 12.0000000000 0.2380952381 12.0000000000 0.2380952381 
14.0000000000 14.0000000000 0.2112676056 14.0000000000 0.2112676056 


==> experiments/data/summation_values_p3emax3T32.dat <==
x1 sum sum-error sum-ieee754 sum-ieee754-error 
0.2500000000 8.0000000000 0.0000000000 2.0000000000 0.7500000000 
0.3125000000 8.0000000000 0.0077519380 2.0000000000 0.7519379845 
0.3750000000 8.0000000000 0.0153846154 2.0000000000 0.7538461538 
0.4375000000 8.0000000000 0.0229007634 2.0000000000 0.7557251908 
0.5000000000 8.0000000000 0.0303030303 2.0000000000 0.7575757576 
0.6250000000 8.0000000000 0.0447761194 2.0000000000 0.7611940299 
0.7500000000 8.0000000000 0.0588235294 2.0000000000 0.7647058824 
0.8750000000 8.0000000000 0.0724637681 2.0000000000 0.7681159420 
1.0000000000 8.0000000000 0.0857142857 2.0000000000 0.7714285714 
1.2500000000 8.0000000000 0.1111111111 2.0000000000 0.7777777778 
1.5000000000 10.0000000000 -0.0810810811 2.0000000000 0.7837837838 
1.7500000000 10.0000000000 -0.0526315789 2.0000000000 0.7894736842 
2.0000000000 2.0000000000 0.7948717949 2.0000000000 0.7948717949 
2.5000000000 3.0000000000 0.7073170732 3.0000000000 0.7073170732 
3.0000000000 3.0000000000 0.7209302326 3.0000000000 0.7209302326 
3.5000000000 4.0000000000 0.6444444444 4.0000000000 0.6444444444 
4.0000000000 4.0000000000 0.6595744681 4.0000000000 0.6595744681 
5.0000000000 5.0000000000 0.6078431373 5.0000000000 0.6078431373 
6.0000000000 6.0000000000 0.5636363636 6.0000000000 0.5636363636 
7.0000000000 7.0000000000 0.5254237288 7.0000000000 0.5254237288 
8.0000000000 8.0000000000 0.4920634921 8.0000000000 0.4920634921 
10.0000000000 10.0000000000 0.4366197183 10.0000000000 0.4366197183 
12.0000000000 12.0000000000 0.3924050633 12.0000000000 0.3924050633 
14.0000000000 14.0000000000 0.3563218391 14.0000000000 0.3563218391 


==> experiments/data/summation_values_p3emax3T8.dat <==
x1 sum sum-error sum-ieee754 sum-ieee754-error 
0.2500000000 2.0000000000 0.0000000000 2.0000000000 0.0000000000 
0.3125000000 2.0000000000 0.0303030303 2.0000000000 0.0303030303 
0.3750000000 2.0000000000 0.0588235294 2.0000000000 0.0588235294 
0.4375000000 2.0000000000 0.0857142857 2.0000000000 0.0857142857 
0.5000000000 2.0000000000 0.1111111111 2.0000000000 0.1111111111 
0.6250000000 2.5000000000 -0.0526315789 2.0000000000 0.1578947368 
0.7500000000 2.5000000000 0.0000000000 2.0000000000 0.2000000000 
0.8750000000 2.5000000000 0.0476190476 2.0000000000 0.2380952381 
1.0000000000 3.0000000000 -0.0909090909 2.0000000000 0.2727272727 
1.2500000000 3.0000000000 0.0000000000 2.0000000000 0.3333333333 
1.5000000000 3.0000000000 0.0769230769 2.0000000000 0.3846153846 
1.7500000000 3.5000000000 0.0000000000 2.0000000000 0.4285714286 
2.0000000000 2.0000000000 0.4666666667 2.0000000000 0.4666666667 
2.5000000000 3.0000000000 0.2941176471 3.0000000000 0.2941176471 
3.0000000000 3.0000000000 0.3684210526 3.0000000000 0.3684210526 
3.5000000000 4.0000000000 0.2380952381 4.0000000000 0.2380952381 
4.0000000000 4.0000000000 0.3043478261 4.0000000000 0.3043478261 
5.0000000000 5.0000000000 0.2592592593 5.0000000000 0.2592592593 
6.0000000000 6.0000000000 0.2258064516 6.0000000000 0.2258064516 
7.0000000000 7.0000000000 0.2000000000 7.0000000000 0.2000000000 
8.0000000000 8.0000000000 0.1794871795 8.0000000000 0.1794871795 
10.0000000000 10.0000000000 0.1489361702 10.0000000000 0.1489361702 
12.0000000000 12.0000000000 0.1272727273 12.0000000000 0.1272727273 
14.0000000000 14.0000000000 0.1111111111 14.0000000000 0.1111111111 


==> experiments/data/summation_values_p4emax3T16.dat <==
x1 sum sum-error sum-ieee754 sum-ieee754-error 
0.2500000000 4.0000000000 0.0000000000 4.0000000000 0.0000000000 
0.2812500000 4.0000000000 0.0077519380 4.0000000000 0.0077519380 
0.3125000000 4.0000000000 0.0153846154 4.0000000000 0.0153846154 
0.3437500000 4.0000000000 0.0229007634 4.0000000000 0.0229007634 
0.3750000000 4.0000000000 0.0303030303 4.0000000000 0.0303030303 
0.4062500000 4.0000000000 0.0375939850 4.0000000000 0.0375939850 
0.4375000000 4.0000000000 0.0447761194 4.0000000000 0.0447761194 
0.4687500000 4.0000000000 0.0518518519 4.0000000000 0.0518518519 
0.5000000000 4.0000000000 0.0588235294 4.0000000000 0.0588235294 
0.5625000000 4.5000000000 -0.0434782609 4.0000000000 0.0724637681 
0.6250000000 4.5000000000 -0.0285714286 4.0000000000 0.0857142857 
0.6875000000 4.5000000000 -0.0140845070 4.0000000000 0.0985915493 
0.7500000000 4.5000000000 0.0000000000 4.0000000000 0.1111111111 
0.8125000000 4.5000000000 0.0136986301 4.0000000000 0.1232876712 
0.8750000000 4.5000000000 0.0270270270 4.0000000000 0.1351351351 
0.9375000000 4.5000000000 0.0400000000 4.0000000000 0.1466666667 
1.0000000000 5.0000000000 -0.0526315789 4.0000000000 0.1578947368 
1.1250000000 5.0000000000 -0.0256410256 4.0000000000 0.1794871795 
1.2500000000 5.0000000000 0.0000000000 4.0000000000 0.2000000000 
1.3750000000 5.0000000000 0.0243902439 4.0000000000 0.2195121951 
1.5000000000 5.0000000000 0.0476190476 4.0000000000 0.2380952381 
1.6250000000 5.5000000000 -0.0232558140 4.0000000000 0.2558139535 
1.7500000000 5.5000000000 0.0000000000 4.0000000000 0.2727272727 
1.8750000000 5.5000000000 0.0222222222 4.0000000000 0.2888888889 
2.0000000000 6.0000000000 -0.0434782609 4.0000000000 0.3043478261 
2.2500000000 6.0000000000 0.0000000000 4.0000000000 0.3333333333 
2.5000000000 6.0000000000 0.0400000000 4.0000000000 0.3600000000 
2.7500000000 6.5000000000 0.0000000000 4.0000000000 0.3846153846 
3.0000000000 7.0000000000 -0.0370370370 4.0000000000 0.4074074074 
3.2500000000 7.0000000000 0.0000000000 4.0000000000 0.4285714286 
3.5000000000 7.0000000000 0.0344827586 4.0000000000 0.4482758621 
3.7500000000 7.5000000000 0.0000000000 4.0000000000 0.4666666667 
4.0000000000 4.0000000000 0.4838709677 4.0000000000 0.4838709677 
4.5000000000 5.0000000000 0.3939393939 5.0000000000 0.3939393939 
5.0000000000 5.0000000000 0.4285714286 5.0000000000 0.4285714286 
5.5000000000 6.0000000000 0.3513513514 6.0000000000 0.3513513514 
6.0000000000 6.0000000000 0.3846153846 6.0000000000 0.3846153846 
6.5000000000 7.0000000000 0.3170731707 7.0000000000 0.3170731707 
7.0000000000 7.0000000000 0.3488372093 7.0000000000 0.3488372093 
7.5000000000 8.0000000000 0.2888888889 8.0000000000 0.2888888889 
8.0000000000 8.0000000000 0.3191489362 8.0000000000 0.3191489362 
9.0000000000 9.0000000000 0.2941176471 9.0000000000 0.2941176471 
10.0000000000 10.0000000000 0.2727272727 10.0000000000 0.2727272727 
11.0000000000 11.0000000000 0.2542372881 11.0000000000 0.2542372881 
12.0000000000 12.0000000000 0.2380952381 12.0000000000 0.2380952381 
13.0000000000 13.0000000000 0.2238805970 13.0000000000 0.2238805970 
14.0000000000 14.0000000000 0.2112676056 14.0000000000 0.2112676056 
15.0000000000 15.0000000000 0.2000000000 15.0000000000 0.2000000000 


==> experiments/data/summation_values_p4emax3T32.dat <==
x1 sum sum-error sum-ieee754 sum-ieee754-error 
0.2500000000 8.0000000000 0.0000000000 4.0000000000 0.5000000000 
0.2812500000 8.0000000000 0.0038910506 4.0000000000 0.5019455253 
0.3125000000 8.0000000000 0.0077519380 4.0000000000 0.5038759690 
0.3437500000 8.0000000000 0.0115830116 4.0000000000 0.5057915058 
0.3750000000 8.0000000000 0.0153846154 4.0000000000 0.5076923077 
0.4062500000 8.0000000000 0.0191570881 4.0000000000 0.5095785441 
0.4375000000 8.0000000000 0.0229007634 4.0000000000 0.5114503817 
0.4687500000 8.0000000000 0.0266159696 4.0000000000 0.5133079848 
0.5000000000 8.0000000000 0.0303030303 4.0000000000 0.5151515152 
0.5625000000 8.0000000000 0.0375939850 4.0000000000 0.5187969925 
0.6250000000 8.0000000000 0.0447761194 4.0000000000 0.5223880597 
0.6875000000 8.0000000000 0.0518518519 4.0000000000 0.5259259259 
0.7500000000 8.0000000000 0.0588235294 4.0000000000 0.5294117647 
0.8125000000 9.0000000000 -0.0510948905 4.0000000000 0.5328467153 
0.8750000000 9.0000000000 -0.0434782609 4.0000000000 0.5362318841 
0.9375000000 9.0000000000 -0.0359712230 4.0000000000 0.5395683453 
1.0000000000 9.0000000000 -0.0285714286 4.0000000000 0.5428571429 
1.1250000000 9.0000000000 -0.0140845070 4.0000000000 0.5492957746 
1.2500000000 9.0000000000 0.0000000000 4.0000000000 0.5555555556 
1.3750000000 9.0000000000 0.0136986301 4.0000000000 0.5616438356 
1.5000000000 9.0000000000 0.0270270270 4.0000000000 0.5675675676 
1.6250000000 9.0000000000 0.0400000000 4.0000000000 0.5733333333 
1.7500000000 10.0000000000 -0.0526315789 4.0000000000 0.5789473684 
1.8750000000 10.0000000000 -0.0389610390 4.0000000000 0.5844155844 
2.0000000000 10.0000000000 -0.0256410256 4.0000000000 0.5897435897 
2.2500000000 10.0000000000 0.0000000000 4.0000000000 0.6000000000 
2.5000000000 10.0000000000 0.0243902439 4.0000000000 0.6097560976 
2.7500000000 10.0000000000 0.0476190476 4.0000000000 0.6190476190 
3.0000000000 11.0000000000 -0.0232558140 4.0000000000 0.6279069767 
3.2500000000 11.0000000000 0.0000000000 4.0000000000 0.6363636364 
3.5000000000 11.0000000000 0.0222222222 4.0000000000 0.6444444444 
3.7500000000 12.0000000000 -0.0434782609 4.0000000000 0.6521739130 
4.0000000000 4.0000000000 0.6595744681 4.0000000000 0.6595744681 
4.5000000000 5.0000000000 0.5918367347 5.0000000000 0.5918367347 
5.0000000000 5.0000000000 0.6078431373 5.0000000000 0.6078431373 
5.5000000000 6.0000000000 0.5471698113 6.0000000000 0.5471698113 
6.0000000000 6.0000000000 0.5636363636 6.0000000000 0.5636363636 
6.5000000000 7.0000000000 0.5087719298 7.0000000000 0.5087719298 
7.0000000000 7.0000000000 0.5254237288 7.0000000000 0.5254237288 
7.5000000000 8.0000000000 0.4754098361 8.0000000000 0.4754098361 
8.0000000000 8.0000000000 0.4920634921 8.0000000000 0.4920634921 
9.0000000000 9.0000000000 0.4626865672 9.0000000000 0.4626865672 
10.0000000000 10.0000000000 0.4366197183 10.0000000000 0.4366197183 
11.0000000000 11.0000000000 0.4133333333 11.0000000000 0.4133333333 
12.0000000000 12.0000000000 0.3924050633 12.0000000000 0.3924050633 
13.0000000000 13.0000000000 0.3734939759 13.0000000000 0.3734939759 
14.0000000000 14.0000000000 0.3563218391 14.0000000000 0.3563218391 
15.0000000000 15.0000000000 0.3406593407 15.0000000000 0.3406593407 


==> experiments/data/summation_values_p4emax3T8.dat <==
x1 sum sum-error sum-ieee754 sum-ieee754-error 
0.2500000000 2.0000000000 0.0000000000 2.0000000000 0.0000000000 
0.2812500000 2.0000000000 0.0153846154 2.0000000000 0.0153846154 
0.3125000000 2.0000000000 0.0303030303 2.0000000000 0.0303030303 
0.3437500000 2.0000000000 0.0447761194 2.0000000000 0.0447761194 
0.3750000000 2.0000000000 0.0588235294 2.0000000000 0.0588235294 
0.4062500000 2.2500000000 -0.0434782609 2.0000000000 0.0724637681 
0.4375000000 2.2500000000 -0.0285714286 2.2500000000 -0.0285714286 
0.4687500000 2.2500000000 -0.0140845070 2.2500000000 -0.0140845070 
0.5000000000 2.2500000000 0.0000000000 2.2500000000 0.0000000000 
0.5625000000 2.2500000000 0.0270270270 2.2500000000 0.0270270270 
0.6250000000 2.5000000000 -0.0526315789 2.2500000000 0.0526315789 
0.6875000000 2.5000000000 -0.0256410256 2.5000000000 -0.0256410256 
0.7500000000 2.5000000000 0.0000000000 2.5000000000 0.0000000000 
0.8125000000 2.5000000000 0.0243902439 2.5000000000 0.0243902439 
0.8750000000 2.5000000000 0.0476190476 2.5000000000 0.0476190476 
0.9375000000 2.7500000000 -0.0232558140 2.7500000000 -0.0232558140 
1.0000000000 2.7500000000 0.0000000000 2.7500000000 0.0000000000 
1.1250000000 3.0000000000 -0.0434782609 2.7500000000 0.0434782609 
1.2500000000 3.0000000000 0.0000000000 3.0000000000 0.0000000000 
1.3750000000 3.0000000000 0.0400000000 3.0000000000 0.0400000000 
1.5000000000 3.2500000000 0.0000000000 3.2500000000 0.0000000000 
1.6250000000 3.5000000000 -0.0370370370 3.2500000000 0.0370370370 
1.7500000000 3.5000000000 0.0000000000 3.5000000000 0.0000000000 
1.8750000000 3.5000000000 0.0344827586 3.5000000000 0.0344827586 
2.0000000000 3.7500000000 0.0000000000 3.7500000000 0.0000000000 
2.2500000000 4.0000000000 0.0000000000 4.0000000000 0.0000000000 
2.5000000000 4.0000000000 0.0588235294 4.0000000000 0.0588235294 
2.7500000000 4.5000000000 0.0000000000 4.0000000000 0.1111111111 
3.0000000000 5.0000000000 -0.0526315789 4.0000000000 0.1578947368 
3.2500000000 5.0000000000 0.0000000000 4.0000000000 0.2000000000 
3.5000000000 5.0000000000 0.0476190476 4.0000000000 0.2380952381 
3.7500000000 5.5000000000 0.0000000000 4.0000000000 0.2727272727 
4.0000000000 4.0000000000 0.3043478261 4.0000000000 0.3043478261 
4.5000000000 5.0000000000 0.2000000000 5.0000000000 0.2000000000 
5.0000000000 5.0000000000 0.2592592593 5.0000000000 0.2592592593 
5.5000000000 6.0000000000 0.1724137931 6.0000000000 0.1724137931 
6.0000000000 6.0000000000 0.2258064516 6.0000000000 0.2258064516 
6.5000000000 7.0000000000 0.1515151515 7.0000000000 0.1515151515 
7.0000000000 7.0000000000 0.2000000000 7.0000000000 0.2000000000 
7.5000000000 8.0000000000 0.1351351351 8.0000000000 0.1351351351 
8.0000000000 8.0000000000 0.1794871795 8.0000000000 0.1794871795 
9.0000000000 9.0000000000 0.1627906977 9.0000000000 0.1627906977 
10.0000000000 10.0000000000 0.1489361702 10.0000000000 0.1489361702 
11.0000000000 11.0000000000 0.1372549020 11.0000000000 0.1372549020 
12.0000000000 12.0000000000 0.1272727273 12.0000000000 0.1272727273 
13.0000000000 13.0000000000 0.1186440678 13.0000000000 0.1186440678 
14.0000000000 14.0000000000 0.1111111111 14.0000000000 0.1111111111 
15.0000000000 15.0000000000 0.1044776119 15.0000000000 0.1044776119 


==> experiments/data/summation_values_p5emax4T32.dat <==
x1 sum sum-error sum-ieee754 sum-ieee754-error 
0.2500000000 8.0000000000 0.0000000000 8.0000000000 0.0000000000 
0.2656250000 8.0000000000 0.0019493177 8.0000000000 0.0019493177 
0.2812500000 8.0000000000 0.0038910506 8.0000000000 0.0038910506 
0.2968750000 8.0000000000 0.0058252427 8.0000000000 0.0058252427 
0.3125000000 8.0000000000 0.0077519380 8.0000000000 0.0077519380 
0.3281250000 8.0000000000 0.0096711799 8.0000000000 0.0096711799 
0.3437500000 8.0000000000 0.0115830116 8.0000000000 0.0115830116 
0.3593750000 8.0000000000 0.0134874759 8.0000000000 0.0134874759 
0.3750000000 8.0000000000 0.0153846154 8.0000000000 0.0153846154 
0.3906250000 8.0000000000 0.0172744722 8.0000000000 0.0172744722 
0.4062500000 8.0000000000 0.0191570881 8.0000000000 0.0191570881 
0.4218750000 8.0000000000 0.0210325048 8.0000000000 0.0210325048 
0.4375000000 8.0000000000 0.0229007634 8.0000000000 0.0229007634 
0.4531250000 8.0000000000 0.0247619048 8.0000000000 0.0247619048 
0.4687500000 8.0000000000 0.0266159696 8.0000000000 0.0266159696 
0.4843750000 8.0000000000 0.0284629981 8.0000000000 0.0284629981 
0.5000000000 8.0000000000 0.0303030303 8.0000000000 0.0303030303 
0.5312500000 8.5000000000 -0.0264150943 8.0000000000 0.0339622642 
0.5625000000 8.5000000000 -0.0225563910 8.0000000000 0.0375939850 
0.5937500000 8.5000000000 -0.0187265918 8.0000000000 0.0411985019 
0.6250000000 8.5000000000 -0.0149253731 8.0000000000 0.0447761194 
0.6562500000 8.5000000000 -0.0111524164 8.0000000000 0.0483271375 
0.6875000000 8.5000000000 -0.0074074074 8.0000000000 0.0518518519 
0.7187500000 8.5000000000 -0.0036900369 8.0000000000 0.0553505535 
0.7500000000 8.5000000000 0.0000000000 8.0000000000 0.0588235294 
0.7812500000 8.5000000000 0.0036630037 8.0000000000 0.0622710623 
0.8125000000 8.5000000000 0.0072992701 8.0000000000 0.0656934307 
0.8437500000 8.5000000000 0.0109090909 8.0000000000 0.0690909091 
0.8750000000 8.5000000000 0.0144927536 8.0000000000 0.0724637681 
0.9062500000 8.5000000000 0.0180505415 8.0000000000 0.0758122744 
0.9375000000 8.5000000000 0.0215827338 8.0000000000 0.0791366906 
0.9687500000 8.5000000000 0.0250896057 8.0000000000 0.0824372760 
1.0000000000 9.0000000000 -0.0285714286 8.0000000000 0.0857142857 
1.0625000000 9.0000000000 -0.0212765957 8.0000000000 0.0921985816 
1.1250000000 9.0000000000 -0.0140845070 8.0000000000 0.0985915493 
1.1875000000 9.0000000000 -0.0069930070 8.0000000000 0.1048951049 
1.2500000000 9.0000000000 0.0000000000 8.0000000000 0.1111111111 
1.3125000000 9.0000000000 0.0068965517 8.0000000000 0.1172413793 
1.3750000000 9.0000000000 0.0136986301 8.0000000000 0.1232876712 
1.4375000000 9.0000000000 0.0204081633 8.0000000000 0.1292517007 
1.5000000000 9.0000000000 0.0270270270 8.0000000000 0.1351351351 
1.5625000000 9.5000000000 -0.0201342282 8.0000000000 0.1409395973 
1.6250000000 9.5000000000 -0.0133333333 8.0000000000 0.1466666667 
1.6875000000 9.5000000000 -0.0066225166 8.0000000000 0.1523178808 
1.7500000000 9.5000000000 0.0000000000 8.0000000000 0.1578947368 
1.8125000000 9.5000000000 0.0065359477 8.0000000000 0.1633986928 
1.8750000000 9.5000000000 0.0129870130 8.0000000000 0.1688311688 
1.9375000000 9.5000000000 0.0193548387 8.0000000000 0.1741935484 
2.0000000000 10.0000000000 -0.0256410256 8.0000000000 0.1794871795 
2.1250000000 10.0000000000 -0.0126582278 8.0000000000 0.1898734177 
2.2500000000 10.0000000000 0.0000000000 8.0000000000 0.2000000000 
2.3750000000 10.0000000000 0.0123456790 8.0000000000 0.2098765432 
2.5000000000 10.0000000000 0.0243902439 8.0000000000 0.2195121951 
2.6250000000 10.5000000000 -0.0120481928 8.0000000000 0.2289156627 
2.7500000000 10.5000000000 0.0000000000 8.0000000000 0.2380952381 
2.8750000000 10.5000000000 0.0117647059 8.0000000000 0.2470588235 
3.0000000000 11.0000000000 -0.0232558140 8.0000000000 0.2558139535 
3.1250000000 11.0000000000 -0.0114942529 8.0000000000 0.2643678161 
3.2500000000 11.0000000000 0.0000000000 8.0000000000 0.2727272727 
3.3750000000 11.0000000000 0.0112359551 8.0000000000 0.2808988764 
3.5000000000 11.0000000000 0.0222222222 8.0000000000 0.2888888889 
3.6250000000 11.5000000000 -0.0109890110 8.0000000000 0.2967032967 
3.7500000000 11.5000000000 0.0000000000 8.0000000000 0.3043478261 
3.8750000000 11.5000000000 0.0107526882 8.0000000000 0.3118279570 
4.0000000000 12.0000000000 -0.0212765957 8.0000000000 0.3191489362 
4.2500000000 12.0000000000 0.0000000000 8.0000000000 0.3333333333 
4.5000000000 12.0000000000 0.0204081633 8.0000000000 0.3469387755 
4.7500000000 12.5000000000 0.0000000000 8.0000000000 0.3600000000 
5.0000000000 13.0000000000 -0.0196078431 8.0000000000 0.3725490196 
5.2500000000 13.0000000000 0.0000000000 8.0000000000 0.3846153846 
5.5000000000 13.0000000000 0.0188679245 8.0000000000 0.3962264151 
5.7500000000 13.5000000000 0.0000000000 8.0000000000 0.4074074074 
6.0000000000 14.0000000000 -0.0181818182 8.0000000000 0.4181818182 
6.2500000000 14.0000000000 0.0000000000 8.0000000000 0.4285714286 
6.5000000000 14.0000000000 0.0175438596 8.0000000000 0.4385964912 
6.7500000000 14.5000000000 0.0000000000 8.0000000000 0.4482758621 
7.0000000000 15.0000000000 -0.0169491525 8.0000000000 0.4576271186 
7.2500000000 15.0000000000 0.0000000000 8.0000000000 0.4666666667 
7.5000000000 15.0000000000 0.0163934426 8.0000000000 0.4754098361 
7.7500000000 15.5000000000 0.0000000000 8.0000000000 0.4838709677 
8.0000000000 8.0000000000 0.4920634921 8.0000000000 0.4920634921 
8.5000000000 9.0000000000 0.4461538462 9.0000000000 0.4461538462 
9.0000000000 9.0000000000 0.4626865672 9.0000000000 0.4626865672 
9.5000000000 10.0000000000 0.4202898551 10.0000000000 0.4202898551 
10.0000000000 10.0000000000 0.4366197183 10.0000000000 0.4366197183 
10.5000000000 11.0000000000 0.3972602740 11.0000000000 0.3972602740 
11.0000000000 11.0000000000 0.4133333333 11.0000000000 0.4133333333 
11.5000000000 12.0000000000 0.3766233766 12.0000000000 0.3766233766 
12.0000000000 12.0000000000 0.3924050633 12.0000000000 0.3924050633 
12.5000000000 13.0000000000 0.3580246914 13.0000000000 0.3580246914 
13.0000000000 13.0000000000 0.3734939759 13.0000000000 0.3734939759 
13.5000000000 14.0000000000 0.3411764706 14.0000000000 0.3411764706 
14.0000000000 14.0000000000 0.3563218391 14.0000000000 0.3563218391 
14.5000000000 15.0000000000 0.3258426966 15.0000000000 0.3258426966 
15.0000000000 15.0000000000 0.3406593407 15.0000000000 0.3406593407 
15.5000000000 16.0000000000 0.3118279570 16.0000000000 0.3118279570 
16.0000000000 16.0000000000 0.3263157895 16.0000000000 0.3263157895 
17.0000000000 17.0000000000 0.3131313131 17.0000000000 0.3131313131 
18.0000000000 18.0000000000 0.3009708738 18.0000000000 0.3009708738 
19.0000000000 19.0000000000 0.2897196262 19.0000000000 0.2897196262 
20.0000000000 20.0000000000 0.2792792793 20.0000000000 0.2792792793 
21.0000000000 21.0000000000 0.2695652174 21.0000000000 0.2695652174 
22.0000000000 22.0000000000 0.2605042017 22.0000000000 0.2605042017 
23.0000000000 23.0000000000 0.2520325203 23.0000000000 0.2520325203 
24.0000000000 24.0000000000 0.2440944882 24.0000000000 0.2440944882 
25.0000000000 25.0000000000 0.2366412214 25.0000000000 0.2366412214 
26.0000000000 26.0000000000 0.2296296296 26.0000000000 0.2296296296 
27.0000000000 27.0000000000 0.2230215827 27.0000000000 0.2230215827 
28.0000000000 28.0000000000 0.2167832168 28.0000000000 0.2167832168 
29.0000000000 29.0000000000 0.2108843537 29.0000000000 0.2108843537 
30.0000000000 30.0000000000 0.2052980132 30.0000000000 0.2052980132 
31.0000000000 31.0000000000 0.2000000000 31.0000000000 0.2000000000 


==> experiments/data/summation_values_p5emax4T64.dat <==
x1 sum sum-error sum-ieee754 sum-ieee754-error 
0.2500000000 16.0000000000 0.0000000000 8.0000000000 0.5000000000 
0.2656250000 16.0000000000 0.0009756098 8.0000000000 0.5004878049 
0.2812500000 16.0000000000 0.0019493177 8.0000000000 0.5009746589 
0.2968750000 16.0000000000 0.0029211295 8.0000000000 0.5014605648 
0.3125000000 16.0000000000 0.0038910506 8.0000000000 0.5019455253 
0.3281250000 16.0000000000 0.0048590865 8.0000000000 0.5024295432 
0.3437500000 16.0000000000 0.0058252427 8.0000000000 0.5029126214 
0.3593750000 16.0000000000 0.0067895247 8.0000000000 0.5033947624 
0.3750000000 16.0000000000 0.0077519380 8.0000000000 0.5038759690 
0.3906250000 16.0000000000 0.0087124879 8.0000000000 0.5043562439 
0.4062500000 16.0000000000 0.0096711799 8.0000000000 0.5048355899 
0.4218750000 16.0000000000 0.0106280193 8.0000000000 0.5053140097 
0.4375000000 16.0000000000 0.0115830116 8.0000000000 0.5057915058 
0.4531250000 16.0000000000 0.0125361620 8.0000000000 0.5062680810 
0.4687500000 16.0000000000 0.0134874759 8.0000000000 0.5067437380 
0.4843750000 16.0000000000 0.0144369586 8.0000000000 0.5072184793 
0.5000000000 16.0000000000 0.0153846154 8.0000000000 0.5076923077 
0.5312500000 16.0000000000 0.0172744722 8.0000000000 0.5086372361 
0.5625000000 16.0000000000 0.0191570881 8.0000000000 0.5095785441 
0.5937500000 16.0000000000 0.0210325048 8.0000000000 0.5105162524 
0.6250000000 16.0000000000 0.0229007634 8.0000000000 0.5114503817 
0.6562500000 16.0000000000 0.0247619048 8.0000000000 0.5123809524 
0.6875000000 16.0000000000 0.0266159696 8.0000000000 0.5133079848 
0.7187500000 16.0000000000 0.0284629981 8.0000000000 0.5142314991 
0.7500000000 16.0000000000 0.0303030303 8.0000000000 0.5151515152 
0.7812500000 17.0000000000 -0.0283553875 8.0000000000 0.5160680529 
0.8125000000 17.0000000000 -0.0264150943 8.0000000000 0.5169811321 
0.8437500000 17.0000000000 -0.0244821092 8.0000000000 0.5178907721 
0.8750000000 17.0000000000 -0.0225563910 8.0000000000 0.5187969925 
0.9062500000 17.0000000000 -0.0206378987 8.0000000000 0.5196998124 
0.9375000000 17.0000000000 -0.0187265918 8.0000000000 0.5205992509 
0.9687500000 17.0000000000 -0.0168224299 8.0000000000 0.5214953271 
1.0000000000 17.0000000000 -0.0149253731 8.0000000000 0.5223880597 
1.0625000000 17.0000000000 -0.0111524164 8.0000000000 0.5241635688 
1.1250000000 17.0000000000 -0.0074074074 8.0000000000 0.5259259259 
1.1875000000 17.0000000000 -0.0036900369 8.0000000000 0.5276752768 
1.2500000000 17.0000000000 0.0000000000 8.0000000000 0.5294117647 
1.3125000000 17.0000000000 0.0036630037 8.0000000000 0.5311355311 
1.3750000000 17.0000000000 0.0072992701 8.0000000000 0.5328467153 
1.4375000000 17.0000000000 0.0109090909 8.0000000000 0.5345454545 
1.5000000000 17.0000000000 0.0144927536 8.0000000000 0.5362318841 
1.5625000000 17.0000000000 0.0180505415 8.0000000000 0.5379061372 
1.6250000000 17.0000000000 0.0215827338 8.0000000000 0.5395683453 
1.6875000000 17.0000000000 0.0250896057 8.0000000000 0.5412186380 
1.7500000000 18.0000000000 -0.0285714286 8.0000000000 0.5428571429 
1.8125000000 18.0000000000 -0.0249110320 8.0000000000 0.5444839858 
1.8750000000 18.0000000000 -0.0212765957 8.0000000000 0.5460992908 
1.9375000000 18.0000000000 -0.0176678445 8.0000000000 0.5477031802 
2.0000000000 18.0000000000 -0.0140845070 8.0000000000 0.5492957746 
2.1250000000 18.0000000000 -0.0069930070 8.0000000000 0.5524475524 
2.2500000000 18.0000000000 0.0000000000 8.0000000000 0.5555555556 
2.3750000000 18.0000000000 0.0068965517 8.0000000000 0.5586206897 
2.5000000000 18.0000000000 0.0136986301 8.0000000000 0.5616438356 
2.6250000000 18.0000000000 0.0204081633 8.0000000000 0.5646258503 
2.7500000000 18.0000000000 0.0270270270 8.0000000000 0.5675675676 
2.8750000000 19.0000000000 -0.0201342282 8.0000000000 0.5704697987 
3.0000000000 19.0000000000 -0.0133333333 8.0000000000 0.5733333333 
3.1250000000 19.0000000000 -0.0066225166 8.0000000000 0.5761589404 
3.2500000000 19.0000000000 0.0000000000 8.0000000000 0.5789473684 
3.3750000000 19.0000000000 0.0065359477 8.0000000000 0.5816993464 
3.5000000000 19.0000000000 0.0129870130 8.0000000000 0.5844155844 
3.6250000000 19.0000000000 0.0193548387 8.0000000000 0.5870967742 
3.7500000000 20.0000000000 -0.0256410256 8.0000000000 0.5897435897 
3.8750000000 20.0000000000 -0.0191082803 8.0000000000 0.5923566879 
4.0000000000 20.0000000000 -0.0126582278 8.0000000000 0.5949367089 
4.2500000000 20.0000000000 0.0000000000 8.0000000000 0.6000000000 
4.5000000000 20.0000000000 0.0123456790 8.0000000000 0.6049382716 
4.7500000000 20.0000000000 0.0243902439 8.0000000000 0.6097560976 
5.0000000000 21.0000000000 -0.0120481928 8.0000000000 0.6144578313 
5.2500000000 21.0000000000 0.0000000000 8.0000000000 0.6190476190 
5.5000000000 21.0000000000 0.0117647059 8.0000000000 0.6235294118 
5.7500000000 22.0000000000 -0.0232558140 8.0000000000 0.6279069767 
6.0000000000 22.0000000000 -0.0114942529 8.0000000000 0.6321839080 
6.2500000000 22.0000000000 0.0000000000 8.0000000000 0.6363636364 
6.5000000000 22.0000000000 0.0112359551 8.0000000000 0.6404494382 
6.7500000000 22.0000000000 0.0222222222 8.0000000000 0.6444444444 
7.0000000000 23.0000000000 -0.0109890110 8.0000000000 0.6483516484 
7.2500000000 23.0000000000 0.0000000000 8.0000000000 0.6521739130 
7.5000000000 23.0000000000 0.0107526882 8.0000000000 0.6559139785 
7.7500000000 24.0000000000 -0.0212765957 8.0000000000 0.6595744681 
8.0000000000 8.0000000000 0.6631578947 8.0000000000 0.6631578947 
8.5000000000 9.0000000000 0.6288659794 9.0000000000 0.6288659794 
9.0000000000 9.0000000000 0.6363636364 9.0000000000 0.6363636364 
9.5000000000 10.0000000000 0.6039603960 10.0000000000 0.6039603960 
10.0000000000 10.0000000000 0.6116504854 10.0000000000 0.6116504854 
10.5000000000 11.0000000000 0.5809523810 11.0000000000 0.5809523810 
11.0000000000 11.0000000000 0.5887850467 11.0000000000 0.5887850467 
11.5000000000 12.0000000000 0.5596330275 12.0000000000 0.5596330275 
12.0000000000 12.0000000000 0.5675675676 12.0000000000 0.5675675676 
12.5000000000 13.0000000000 0.5398230088 13.0000000000 0.5398230088 
13.0000000000 13.0000000000 0.5478260870 13.0000000000 0.5478260870 
13.5000000000 14.0000000000 0.5213675214 14.0000000000 0.5213675214 
14.0000000000 14.0000000000 0.5294117647 14.0000000000 0.5294117647 
14.5000000000 15.0000000000 0.5041322314 15.0000000000 0.5041322314 
15.0000000000 15.0000000000 0.5121951220 15.0000000000 0.5121951220 
15.5000000000 16.0000000000 0.4880000000 16.0000000000 0.4880000000 
16.0000000000 16.0000000000 0.4960629921 16.0000000000 0.4960629921 
17.0000000000 17.0000000000 0.4809160305 17.0000000000 0.4809160305 
18.0000000000 18.0000000000 0.4666666667 18.0000000000 0.4666666667 
19.0000000000 19.0000000000 0.4532374101 19.0000000000 0.4532374101 
20.0000000000 20.0000000000 0.4405594406 20.0000000000 0.4405594406 
21.0000000000 21.0000000000 0.4285714286 21.0000000000 0.4285714286 
22.0000000000 22.0000000000 0.4172185430 22.0000000000 0.4172185430 
23.0000000000 23.0000000000 0.4064516129 23.0000000000 0.4064516129 
24.0000000000 24.0000000000 0.3962264151 24.0000000000 0.3962264151 
25.0000000000 25.0000000000 0.3865030675 25.0000000000 0.3865030675 
26.0000000000 26.0000000000 0.3772455090 26.0000000000 0.3772455090 
27.0000000000 27.0000000000 0.3684210526 27.0000000000 0.3684210526 
28.0000000000 28.0000000000 0.3600000000 28.0000000000 0.3600000000 
29.0000000000 29.0000000000 0.3519553073 29.0000000000 0.3519553073 
30.0000000000 30.0000000000 0.3442622951 30.0000000000 0.3442622951 
31.0000000000 31.0000000000 0.3368983957 31.0000000000 0.3368983957 


==> experiments/data/summation_values_p5emax4T8.dat <==
x1 sum sum-error sum-ieee754 sum-ieee754-error 
0.2500000000 2.0000000000 0.0000000000 2.0000000000 0.0000000000 
0.2656250000 2.0000000000 0.0077519380 2.0000000000 0.0077519380 
0.2812500000 2.0000000000 0.0153846154 2.0000000000 0.0153846154 
0.2968750000 2.0000000000 0.0229007634 2.0000000000 0.0229007634 
0.3125000000 2.0000000000 0.0303030303 2.0000000000 0.0303030303 
0.3281250000 2.1250000000 -0.0225563910 2.0000000000 0.0375939850 
0.3437500000 2.1250000000 -0.0149253731 2.1250000000 -0.0149253731 
0.3593750000 2.1250000000 -0.0074074074 2.1250000000 -0.0074074074 
0.3750000000 2.1250000000 0.0000000000 2.1250000000 0.0000000000 
0.3906250000 2.1250000000 0.0072992701 2.1250000000 0.0072992701 
0.4062500000 2.1250000000 0.0144927536 2.1250000000 0.0144927536 
0.4218750000 2.1250000000 0.0215827338 2.2500000000 -0.0359712230 
0.4375000000 2.2500000000 -0.0285714286 2.2500000000 -0.0285714286 
0.4531250000 2.2500000000 -0.0212765957 2.2500000000 -0.0212765957 
0.4687500000 2.2500000000 -0.0140845070 2.2500000000 -0.0140845070 
0.4843750000 2.2500000000 -0.0069930070 2.2500000000 -0.0069930070 
0.5000000000 2.2500000000 0.0000000000 2.2500000000 0.0000000000 
0.5312500000 2.2500000000 0.0136986301 2.2500000000 0.0136986301 
0.5625000000 2.2500000000 0.0270270270 2.2500000000 0.0270270270 
0.5937500000 2.3750000000 -0.0133333333 2.3750000000 -0.0133333333 
0.6250000000 2.3750000000 0.0000000000 2.3750000000 0.0000000000 
0.6562500000 2.3750000000 0.0129870130 2.3750000000 0.0129870130 
0.6875000000 2.5000000000 -0.0256410256 2.5000000000 -0.0256410256 
0.7187500000 2.5000000000 -0.0126582278 2.5000000000 -0.0126582278 
0.7500000000 2.5000000000 0.0000000000 2.5000000000 0.0000000000 
0.7812500000 2.5000000000 0.0123456790 2.5000000000 0.0123456790 
0.8125000000 2.5000000000 0.0243902439 2.5000000000 0.0243902439 
0.8437500000 2.6250000000 -0.0120481928 2.6250000000 -0.0120481928 
0.8750000000 2.6250000000 0.0000000000 2.6250000000 0.0000000000 
0.9062500000 2.6250000000 0.0117647059 2.6250000000 0.0117647059 
0.9375000000 2.7500000000 -0.0232558140 2.7500000000 -0.0232558140 
0.9687500000 2.7500000000 -0.0114942529 2.7500000000 -0.0114942529 
1.0000000000 2.7500000000 0.0000000000 2.7500000000 0.0000000000 
1.0625000000 2.7500000000 0.0222222222 2.7500000000 0.0222222222 
1.1250000000 2.8750000000 0.0000000000 2.8750000000 0.0000000000 
1.1875000000 3.0000000000 -0.0212765957 3.0000000000 -0.0212765957 
1.2500000000 3.0000000000 0.0000000000 3.0000000000 0.0000000000 
1.3125000000 3.0000000000 0.0204081633 3.0000000000 0.0204081633 
1.3750000000 3.1250000000 0.0000000000 3.1250000000 0.0000000000 
1.4375000000 3.2500000000 -0.0196078431 3.2500000000 -0.0196078431 
1.5000000000 3.2500000000 0.0000000000 3.2500000000 0.0000000000 
1.5625000000 3.2500000000 0.0188679245 3.2500000000 0.0188679245 
1.6250000000 3.3750000000 0.0000000000 3.3750000000 0.0000000000 
1.6875000000 3.5000000000 -0.0181818182 3.5000000000 -0.0181818182 
1.7500000000 3.5000000000 0.0000000000 3.5000000000 0.0000000000 
1.8125000000 3.5000000000 0.0175438596 3.5000000000 0.0175438596 
1.8750000000 3.6250000000 0.0000000000 3.6250000000 0.0000000000 
1.9375000000 3.7500000000 -0.0169491525 3.7500000000 -0.0169491525 
2.0000000000 3.7500000000 0.0000000000 3.7500000000 0.0000000000 
2.1250000000 3.8750000000 0.0000000000 3.8750000000 0.0000000000 
2.2500000000 4.0000000000 0.0000000000 4.0000000000 0.0000000000 
2.3750000000 4.0000000000 0.0303030303 4.0000000000 0.0303030303 
2.5000000000 4.2500000000 0.0000000000 4.2500000000 0.0000000000 
2.6250000000 4.5000000000 -0.0285714286 4.2500000000 0.0285714286 
2.7500000000 4.5000000000 0.0000000000 4.5000000000 0.0000000000 
2.8750000000 4.5000000000 0.0270270270 4.5000000000 0.0270270270 
3.0000000000 4.7500000000 0.0000000000 4.7500000000 0.0000000000 
3.1250000000 5.0000000000 -0.0256410256 4.7500000000 0.0256410256 
3.2500000000 5.0000000000 0.0000000000 5.0000000000 0.0000000000 
3.3750000000 5.0000000000 0.0243902439 5.0000000000 0.0243902439 
3.5000000000 5.2500000000 0.0000000000 5.2500000000 0.0000000000 
3.6250000000 5.5000000000 -0.0232558140 5.2500000000 0.0232558140 
3.7500000000 5.5000000000 0.0000000000 5.5000000000 0.0000000000 
3.8750000000 5.5000000000 0.0222222222 5.5000000000 0.0222222222 
4.0000000000 5.7500000000 0.0000000000 5.7500000000 0.0000000000 
4.2500000000 6.0000000000 0.0000000000 6.0000000000 0.0000000000 
4.5000000000 6.2500000000 0.0000000000 6.2500000000 0.0000000000 
4.7500000000 6.5000000000 0.0000000000 6.5000000000 0.0000000000 
5.0000000000 6.7500000000 0.0000000000 6.7500000000 0.0000000000 
5.2500000000 7.0000000000 0.0000000000 7.0000000000 0.0000000000 
5.5000000000 7.2500000000 0.0000000000 7.2500000000 0.0000000000 
5.7500000000 7.5000000000 0.0000000000 7.5000000000 0.0000000000 
6.0000000000 7.7500000000 0.0000000000 7.7500000000 0.0000000000 
6.2500000000 8.0000000000 0.0000000000 8.0000000000 0.0000000000 
6.5000000000 8.0000000000 0.0303030303 8.0000000000 0.0303030303 
6.7500000000 8.5000000000 0.0000000000 8.0000000000 0.0588235294 
7.0000000000 9.0000000000 -0.0285714286 8.0000000000 0.0857142857 
7.2500000000 9.0000000000 0.0000000000 8.0000000000 0.1111111111 
7.5000000000 9.0000000000 0.0270270270 8.0000000000 0.1351351351 
7.7500000000 9.5000000000 0.0000000000 8.0000000000 0.1578947368 
8.0000000000 8.0000000000 0.1794871795 8.0000000000 0.1794871795 
8.5000000000 9.0000000000 0.1219512195 9.0000000000 0.1219512195 
9.0000000000 9.0000000000 0.1627906977 9.0000000000 0.1627906977 
9.5000000000 10.0000000000 0.1111111111 10.0000000000 0.1111111111 
10.0000000000 10.0000000000 0.1489361702 10.0000000000 0.1489361702 
10.5000000000 11.0000000000 0.1020408163 11.0000000000 0.1020408163 
11.0000000000 11.0000000000 0.1372549020 11.0000000000 0.1372549020 
11.5000000000 12.0000000000 0.0943396226 12.0000000000 0.0943396226 
12.0000000000 12.0000000000 0.1272727273 12.0000000000 0.1272727273 
12.5000000000 13.0000000000 0.0877192982 13.0000000000 0.0877192982 
13.0000000000 13.0000000000 0.1186440678 13.0000000000 0.1186440678 
13.5000000000 14.0000000000 0.0819672131 14.0000000000 0.0819672131 
14.0000000000 14.0000000000 0.1111111111 14.0000000000 0.1111111111 
14.5000000000 15.0000000000 0.0769230769 15.0000000000 0.0769230769 
15.0000000000 15.0000000000 0.1044776119 15.0000000000 0.1044776119 
15.5000000000 16.0000000000 0.0724637681 16.0000000000 0.0724637681 
16.0000000000 16.0000000000 0.0985915493 16.0000000000 0.0985915493 
17.0000000000 17.0000000000 0.0933333333 17.0000000000 0.0933333333 
18.0000000000 18.0000000000 0.0886075949 18.0000000000 0.0886075949 
19.0000000000 19.0000000000 0.0843373494 19.0000000000 0.0843373494 
20.0000000000 20.0000000000 0.0804597701 20.0000000000 0.0804597701 
21.0000000000 21.0000000000 0.0769230769 21.0000000000 0.0769230769 
22.0000000000 22.0000000000 0.0736842105 22.0000000000 0.0736842105 
23.0000000000 23.0000000000 0.0707070707 23.0000000000 0.0707070707 
24.0000000000 24.0000000000 0.0679611650 24.0000000000 0.0679611650 
25.0000000000 25.0000000000 0.0654205607 25.0000000000 0.0654205607 
26.0000000000 26.0000000000 0.0630630631 26.0000000000 0.0630630631 
27.0000000000 27.0000000000 0.0608695652 27.0000000000 0.0608695652 
28.0000000000 28.0000000000 0.0588235294 28.0000000000 0.0588235294 
29.0000000000 29.0000000000 0.0569105691 29.0000000000 0.0569105691 
30.0000000000 30.0000000000 0.0551181102 30.0000000000 0.0551181102 
31.0000000000 31.0000000000 0.0534351145 31.0000000000 0.0534351145 

